Contour: A Practical System for Binary Transparency

Transparency is crucial in security-critical applications that rely on authoritative information, as it provides a robust mechanism for holding these authorities accountable for their actions. A number of solutions have emerged in recent years that provide transparency in the setting of certificate issuance, and Bitcoin provides an example of how to enforce transparency in a financial setting. In this work we shift to a new setting, the distribution of software package binaries, and present a system for so-called "binary transparency." Our solution, Contour, uses proactive methods for providing transparency, privacy, and availability, even in the face of persistent man-in-the-middle attacks. We also demonstrate, via benchmarks and a test deployment for the Debian software repository, that Contour is the only system for binary transparency that satisfies the efficiency and coordination requirements that would make it possible to deploy today.

==> inclusion-proof-table.dat <==
X Y errorY
1 184 28
10 192 28.3
100 198 29
1000 204 29
10000 211 30.5
100000 217 31
1000000 224 32


==> rig-number-table.dat <==
X Y
1 413243955
10 41324395
100 4132439
1000 4132439
10000 413243
100000 41324
1000000 4132


==> todo.txt <==
Sarah
- Explain man-in-the-middle issue
- Clarify storage costs are bandwidth in tables?
- Intro -> challenges? Distinguish from CoSi?

Mustafa
- Add more on software distribution/Debian in background
- Add Bitcoin security to appendix
- Eleborate on archival nodes - are they needed?
- You can't do this using Ethereum
- Update dates
- Explain Debian flaws
- Add bandwidth table / storage?
- Add sync to timing
- Make Debian section bigger?
    Explain more?
    Explain Debian structure concretely?
    What do archival nodes need to do?
    Tables?
    See overhead for standard Debian installation?

- Contour: only solution that's opt-in for everyone. Why CoSi won't work in this setting.

